Universal MBQC with generalised parity-phase interactions and Pauli measurements

We introduce a new family of models for measurement-based quantum computation which are deterministic and approximately universal. The resource states which play the role of graph states are prepared via 2-qubit gates of the form $\exp(-i\frac{\pi}{2^{n}} Z\otimes Z)$. When $n = 2$, these are equivalent, up to local Clifford unitaries, to graph states. However, when $n > 2$, their behaviour diverges in two important ways. First, multiple applications of the entangling gate to a single pair of qubits produces non-trivial entanglement, and hence multiple parallel edges between nodes play an important role in these generalised graph states. Second, such a state can be used to realise deterministic, approximately universal computation using only Pauli $Z$ and $X$ measurements and feed-forward. Even though, for $n > 2$, the relevant resource states are no longer stabiliser states, they admit a straightforward, graphical representation using the ZX-calculus. Using this representation, we are able to provide a simple, graphical proof of universality. We furthermore show that for every $n > 2$ this family is capable of producing all Clifford gates and all diagonal gates in the $n$-th level of the Clifford hierarchy.

==> fancydots.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green grad}=[very thick, left color={green!50!white}, right color={green!80!black}, font={\footnotesize\boldmath}]
\tikzstyle{red grad}=[very thick, left color={red!80!black}, right color={red!50!black}, font={\footnotesize\boldmath\color{white}}]
\tikzstyle{white dot}=[inner sep=0mm, minimum size=2.5mm, draw=black, shape=circle, draw=black, fill=white, green grad]
\tikzstyle{gray dot}=[inner sep=0mm, minimum size=2.5mm, draw=black, shape=circle, draw=black, fill=gray, red grad]
\tikzstyle{white phase dot}=[minimum size=6mm, shape=circle, inner sep=0.4mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=white, tikzit draw=blue, green grad]
\tikzstyle{gray phase dot}=[minimum size=6mm, font={\footnotesize\boldmath}, shape=circle, inner sep=0.4mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=gray, tikzit draw=blue, red grad]
\tikzstyle{small black dot}=[inner sep=0.5mm, minimum width=0pt, minimum height=0pt, draw={rgb,255: red,170; green,170; blue,170}, shape=circle, fill={rgb,255: red,170; green,170; blue,170}]
\tikzstyle{small black dot H}=[inner sep=0.5mm, minimum width=0pt, minimum height=0pt, draw=black, shape=circle, fill=black]
\tikzstyle{special dot}=[inner sep=0.5mm, minimum width=0pt, minimum height=0pt, draw, shape=circle, fill=white, draw=black]
\tikzstyle{left label}=[font={\footnotesize}, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, anchor=east, xshift=1.5mm]
\tikzstyle{right label}=[font={\footnotesize}, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, anchor=west, xshift=-1.5mm]

% Edge styles
\tikzstyle{gs edge}=[-, tikzit draw=red, draw={rgb,255: red,170; green,170; blue,170}]
\tikzstyle{gs double edge}=[-, double, shorten <=-1mm, shorten >=-1mm, double distance=1.5pt, tikzit draw=blue, draw={rgb,255: red,170; green,170; blue,170}]
\tikzstyle{gs edge H}=[-, tikzit draw=red, draw=black]
\tikzstyle{gs double edge H}=[-, double, shorten <=-1mm, shorten >=-1mm, double distance=1.5pt, tikzit draw=blue, draw=black]
\tikzstyle{box edge}=[-, draw={rgb,255: red,115; green,126; blue,161}, very thick, shorten <=-0.5pt, shorten >=-0.5pt, on layer=nodelayer]
\tikzstyle{box edge light}=[-, draw={rgb,255: red,167; green,175; blue,202}, very thick, shorten <=-0.3pt, shorten >=-0.3pt, on layer=nodelayer, dashed]
\tikzstyle{zx edge}=[-, very thick, shorten <=-0.2pt, shorten >=-0.2pt]

